Sketching Word Vectors Through Hashing

We propose a new fast word embedding technique using hash functions. The method is a derandomization of a new type of random projections: By disregarding the classic constraint used in designing random projections (i.e., preserving pairwise distances in a particular normed space), our solution exploits extremely sparse non-negative random projections. Our experiments show that the proposed method can achieve competitive results, comparable to neural embedding learning techniques, however, with only a fraction of the computational complexity of these methods. While the proposed derandomization enhances the computational and space complexity of our method, the possibility of applying weighting methods such as positive pointwise mutual information (PPMI) to our models after their construction (and at a reduced dimensionality) imparts a high discriminatory power to the resulting embeddings. Obviously, this method comes with other known benefits of random projection-based techniques such as ease of update.

==> dat/baseline.txt <==
cwsize	rhoscore	ri	pop	PMI
1	0.300303589893903	0.30	0.489	0.62
2	0.32646551836446774	0.33	0.543	0
3 	0.35648579901177274	0.36	0.541	0
4	0.3776300838828863	0.37	0.544	0
5	0.3915613274300211	0.39	0.546	0
7	0.41893518213791925	0.42	0.54	0
9	0.44064875311779816	0.44	0.53	0
11	0.45698523766547244 0.46	0.53	0
15	0.47572071248629444	0.48	0.52	0
20	0.4842356956346813	0.49	0.513	0
25	0.48640308134235494	0.49	0.51	0
30	0.4851559187410763	0.49	0.51	0
40	0.4816414981681598  0.485	0.51	0

==> dat/dim-performance-unweight.txt <==
Dim	KendallAve	KendallMin	KendallMax	PearsonAve	PearsonMin	PearsonMax
200	0.5071 	0.4857	0.5202	0.2715	0.1804	0.3382
500	0.5379 	0.5179	0.5687	0.2817	0.1888	0.3625
1000	0.5462 	0.5421	0.5572	0.2865	0.1422	0.3351
1500	0.5512 	0.5432	0.5589	0.2663	0.1621	0.3608
2000	0.5478 	0.5426	0.5593	0.2955	0.1899	0.3403
3000	0.5347 	0.5251	0.5423	0.2841	0.2029	0.3342
4000	0.519 	0.5109	0.5233	0.2571	0.14	0.3078
5000	0.5059 	0.5006	0.5135	0.2641	0.1761	0.3549
6000	0.4951 	0.4906	0.5031	0.3086	0.2626	0.3419

==> dat/dim-performance.txt <==
Dim	KendallAve	KendallMin	KendallMax	PearsonAve	PearsonMin	PearsonMax
100	0.538 	0.5101	0.5568	0.5197	0.489	0.5671
200	0.6047 	0.5772	0.6315	0.6032	0.5687	0.6591
300	0.631 	0.6211	0.6423	0.6363	0.6021	0.6649
500	0.6557 	0.6458	0.6639	0.6764	0.6631	0.6934
1000	0.6815 	0.6725	0.6892	0.7132	0.7064	0.7224
1500	0.6885 	0.6805	0.6945	0.7265	0.7193	0.7324
2000	0.6939 	0.6905	0.697	0.7339	0.7289	0.7376
3000	0.7012 	0.6979	0.7044	0.7437	0.7395	0.747
4000	0.7016 	0.6937	0.7057	0.7435	0.7392	0.7456
5000	0.7054 	0.7007	0.7082	0.7481	0.74	0.7512
6000	0.7091 	0.703	0.7132	0.7468	0.7381	0.7512

==> dat/dist-count.txt <==
val Freq
10.0 3928
20.0 998
30.0 432
40.0 284
50.0 155
60.0 119
70.0 97
80.0 71
90.0 54
100.0 45
110.0 38
120.0 28
130.0 32
140.0 19
150.0 20
160.0 17
170.0 21
180.0 17
190.0 9
200.0 11
210.0 3
220.0 10
230.0 4
240.0 7
250.0 9
260.0 3
270.0 3
280.0 3
290.0 6
300.0 7
310.0 3
320.0 4
330.0 3
340.0 10
350.0 4
360.0 1
370.0 2
380.0 2
390.0 2
400.0 2
410.0 1
420.0 5
430.0 2
440.0 2
450.0 2
460.0 2
470.0 4
480.0 1
490.0 2
520.0 4
530.0 4
540.0 1
550.0 4
560.0 2
570.0 2
600.0 2
620.0 2
630.0 3
650.0 2
670.0 3
680.0 1
690.0 2
700.0 1
710.0 2
720.0 1
730.0 2
740.0 1
760.0 1
800.0 3
810.0 1
830.0 3
840.0 1
850.0 2
870.0 1
900.0 2
920.0 1
930.0 1
960.0 1
990.0 1
1030.0 2
1040.0 2
1050.0 2
1060.0 1
1070.0 2
1080.0 1
1100.0 1
1160.0 1
1170.0 1
1220.0 2
1260.0 2
1290.0 1
1320.0 1
1380.0 1
1410.0 1
1430.0 1
1500.0 1
1580.0 1
1630.0 1
1640.0 1
1680.0 1
1690.0 1
1720.0 1
1740.0 1
1790.0 1
1830.0 1
1840.0 2
1900.0 1
1930.0 1
2000.0 2
2030.0 3
2070.0 1
2090.0 1
2180.0 1
2210.0 1
2230.0 1
2240.0 1
2280.0 1
2530.0 1
2570.0 2
2600.0 1
2610.0 1
2670.0 1
2760.0 1
2830.0 2
2900.0 1
2920.0 2
2980.0 1
3060.0 1
3070.0 1
3140.0 1
3150.0 1
3240.0 1
3400.0 1
3460.0 1
3710.0 1
3730.0 1
3810.0 1
3870.0 1
3960.0 1
4300.0 1
4850.0 1
5590.0 1
5700.0 1
5710.0 1
5840.0 1
5910.0 1
6210.0 1
6230.0 1
6290.0 1
6320.0 1
6520.0 1
8330.0 1
9010.0 1
11020.0 1
11310.0 1
12120.0 1
14270.0 1
14940.0 1
15330.0 1
19990.0 1
20580.0 1
21520.0 1
27000.0 1
27650.0 1
36740.0 1
42520.0 1
46280.0 1
77180.0 1
86610.0 1
103930.0 1

==> dat/dist-pmi-abond.txt <==
-26.0 1
-24.0 2
-23.0 1
-22.0 3
-21.0 4
-20.0 6
-19.0 8
-18.0 7
-17.0 16
-16.0 29
-15.0 25
-14.0 37
-13.0 66
-12.0 83
-11.0 68
-10.0 81
-9.0 74
-8.0 95
-7.0 87
-6.0 98
-5.0 97
-4.0 80
-3.0 65
-2.0 53
-1.0 54
-0.0 55
1.0 29
2.0 38
3.0 34
4.0 32
5.0 27
6.0 23
7.0 13
8.0 19
9.0 5
10.0 10
11.0 9
12.0 13
13.0 7
14.0 9
15.0 8
16.0 10
17.0 5
18.0 7
19.0 3
21.0 1
22.0 1
25.0 1
35.0 1

==> dat/dist-pmi-before-log.txt <==
1.0 4
2.0 70
3.0 209
4.0 212
5.0 208
6.0 175
7.0 123
8.0 71
9.0 65
10.0 58
11.0 29
12.0 30
13.0 30
14.0 25
15.0 19
16.0 19
17.0 13
18.0 13
19.0 7
20.0 9
21.0 12
22.0 9
23.0 2
24.0 1
25.0 4
26.0 3
27.0 4
28.0 3
29.0 3
30.0 4
31.0 4
32.0 4
33.0 5
34.0 4
35.0 1
36.0 1
37.0 2
38.0 3
39.0 3
40.0 2
41.0 1
42.0 1
43.0 2
44.0 2
45.0 3
46.0 2
47.0 3
48.0 2
49.0 1
50.0 1
51.0 2
52.0 1
53.0 1
54.0 1
55.0 1
56.0 3
57.0 1
60.0 2
62.0 1
63.0 1
64.0 1
78.0 1
84.0 1
120.0 1
328.0 1

==> dat/dist-pmi.txt <==
value freq
-45.0 1
-42.0 1
-39.0 3
-38.0 2
-37.0 3
-36.0 1
-35.0 6
-34.0 6
-33.0 6
-32.0 6
-31.0 8
-30.0 11
-29.0 12
-28.0 11
-27.0 17
-26.0 20
-25.0 25
-24.0 18
-23.0 20
-22.0 31
-21.0 27
-20.0 34
-19.0 39
-18.0 52
-17.0 51
-16.0 56
-15.0 48
-14.0 69
-13.0 59
-12.0 65
-11.0 61
-10.0 89
-9.0 63
-8.0 85
-7.0 79
-6.0 80
-5.0 83
-4.0 87
-3.0 98
-2.0 87
-1.0 78
-0.0 93
1.0 108
2.0 104
3.0 83
4.0 86
5.0 105
6.0 109
7.0 104
8.0 83
9.0 92
10.0 101
11.0 95
12.0 90
13.0 100
14.0 112
15.0 112
16.0 94
17.0 82
18.0 91
19.0 101
20.0 99
21.0 94
22.0 94
23.0 87
24.0 81
25.0 95
26.0 72
27.0 87
28.0 80
29.0 74
30.0 74
31.0 72
32.0 74
33.0 74
34.0 72
35.0 49
36.0 62
37.0 66
38.0 50
39.0 75
40.0 65
41.0 41
42.0 50
43.0 39
44.0 49
45.0 39
46.0 54
47.0 53
48.0 42
49.0 56
50.0 35
51.0 45
52.0 50
53.0 55
54.0 43
55.0 3
56.0 47
57.0 49
58.0 7
59.0 59
60.0 4
61.0 73
62.0 2
63.0 8
64.0 74
65.0 2
66.0 5
67.0 3
68.0 128
70.0 1
71.0 4
72.0 1
73.0 1
75.0 404

==> dat/dist-pop-pmi.txt <==
-80.0 1
-75.0 1
-69.0 2
-68.0 2
-67.0 1
-66.0 2
-65.0 1
-64.0 1
-63.0 2
-62.0 2
-61.0 4
-60.0 3
-59.0 5
-58.0 2
-57.0 5
-56.0 1
-55.0 7
-54.0 4
-53.0 6
-52.0 9
-51.0 6
-50.0 4
-49.0 10
-48.0 10
-47.0 8
-46.0 12
-45.0 15
-44.0 13
-43.0 14
-42.0 6
-41.0 13
-40.0 14
-39.0 17
-38.0 20
-37.0 11
-36.0 18
-35.0 24
-34.0 16
-33.0 27
-32.0 29
-31.0 27
-30.0 31
-29.0 29
-28.0 35
-27.0 26
-26.0 31
-25.0 41
-24.0 42
-23.0 32
-22.0 31
-21.0 38
-20.0 35
-19.0 39
-18.0 54
-17.0 35
-16.0 42
-15.0 52
-14.0 41
-13.0 41
-12.0 47
-11.0 52
-10.0 37
-9.0 55
-8.0 41
-7.0 55
-6.0 53
-5.0 53
-4.0 58
-3.0 37
-2.0 49
-1.0 55
-0.0 49
1.0 61
2.0 59
3.0 61
4.0 57
5.0 50
6.0 43
7.0 50
8.0 62
9.0 59
10.0 56
11.0 59
12.0 64
13.0 48
14.0 49
15.0 59
16.0 47
17.0 55
18.0 57
19.0 56
20.0 59
21.0 46
22.0 50
23.0 59
24.0 66
25.0 60
26.0 64
27.0 61
28.0 54
29.0 44
30.0 46
31.0 61
32.0 45
33.0 60
34.0 62
35.0 54
36.0 54
37.0 50
38.0 51
39.0 50
40.0 47
41.0 43
42.0 62
43.0 52
44.0 50
45.0 41
46.0 46
47.0 43
48.0 56
49.0 44
50.0 40
51.0 38
52.0 49
53.0 39
54.0 31
55.0 46
56.0 44
57.0 52
58.0 38
59.0 30
60.0 46
61.0 39
62.0 32
63.0 28
64.0 34
65.0 39
66.0 28
67.0 26
68.0 39
69.0 35
70.0 37
71.0 40
72.0 27
73.0 17
74.0 33
75.0 22
76.0 41
77.0 24
78.0 17
79.0 23
80.0 25
81.0 29
82.0 26
83.0 31
84.0 33
85.0 26
86.0 6
87.0 31
88.0 33
89.0 43
90.0 5
91.0 45
92.0 7
93.0 47
94.0 6
95.0 39
96.0 2
97.0 46
98.0 3
100.0 49
101.0 1
102.0 6
103.0 59
105.0 4
107.0 73
108.0 1
109.0 1
110.0 8
112.0 74
113.0 1
114.0 1
116.0 5
117.0 1
118.0 2
119.0 128
123.0 1
125.0 4
127.0 2
132.0 404

==> dat/dist-pop.txt <==
11.0 1
13.0 1
14.0 1
15.0 1
16.0 1
17.0 5
18.0 1
19.0 6
20.0 4
21.0 6
22.0 5
23.0 3
24.0 8
25.0 14
26.0 5
27.0 10
28.0 6
29.0 8
30.0 12
31.0 11
32.0 11
33.0 16
34.0 12
35.0 13
36.0 10
37.0 11
38.0 8
39.0 12
40.0 12
41.0 11
42.0 7
43.0 10
44.0 11
45.0 10
46.0 9
47.0 12
48.0 13
49.0 9
50.0 8
51.0 9
52.0 6
53.0 8
54.0 9
55.0 12
56.0 5
57.0 10
58.0 13
59.0 7
60.0 7
61.0 7
62.0 3
63.0 8
64.0 12
65.0 8
66.0 8
67.0 5
68.0 9
69.0 3
70.0 9
71.0 7
72.0 3
73.0 6
74.0 4
75.0 3
76.0 6
77.0 4
78.0 5
79.0 4
80.0 4
81.0 10
82.0 2
83.0 7
84.0 1
85.0 7
86.0 5
87.0 3
88.0 4
89.0 3
90.0 2
91.0 3
92.0 5
93.0 4
95.0 5
96.0 2
97.0 4
98.0 1
99.0 3
100.0 1
101.0 2
102.0 2
103.0 5
104.0 4
105.0 2
106.0 4
107.0 1
108.0 2
110.0 3
111.0 2
112.0 2
113.0 3
114.0 1
115.0 3
116.0 3
117.0 1
119.0 1
120.0 4
121.0 4
122.0 1
123.0 2
124.0 2
126.0 4
127.0 1
129.0 4
130.0 2
131.0 3
132.0 3
133.0 2
134.0 2
135.0 1
136.0 3
137.0 2
139.0 2
140.0 5
141.0 4
142.0 3
143.0 4
144.0 2
145.0 5
146.0 3
147.0 3
148.0 3
149.0 1
151.0 1
152.0 1
153.0 2
154.0 1
155.0 2
156.0 1
157.0 3
158.0 4
159.0 3
160.0 4
162.0 1
163.0 1
164.0 3
166.0 1
167.0 1
168.0 3
169.0 3
170.0 3
171.0 3
172.0 2
173.0 3
174.0 1
176.0 4
177.0 1
179.0 1
180.0 3
181.0 1
183.0 1
184.0 1
185.0 1
186.0 1
187.0 1
188.0 3
189.0 1
190.0 1
193.0 2
194.0 2
195.0 2
197.0 1
199.0 1
200.0 1
201.0 2
202.0 1
205.0 1
206.0 2
207.0 1
209.0 1
210.0 1
213.0 1
214.0 1
215.0 1
218.0 1
221.0 1
222.0 1
224.0 2
226.0 3
227.0 1
233.0 1
234.0 1
235.0 2
236.0 3
237.0 1
239.0 1
241.0 1
242.0 1
244.0 1
245.0 1
246.0 1
248.0 1
250.0 1
252.0 1
253.0 3
254.0 3
255.0 1
256.0 1
258.0 1
259.0 1
260.0 1
261.0 1
263.0 1
265.0 1
272.0 1
282.0 1
283.0 1
285.0 1
287.0 1
289.0 1
291.0 1
292.0 1
293.0 1
295.0 1
296.0 1
297.0 1
299.0 1
300.0 1
301.0 1
306.0 1
308.0 1
310.0 2
313.0 2
315.0 1
318.0 2
320.0 2
325.0 1
327.0 1
331.0 1
334.0 1
340.0 1
342.0 1
348.0 1
361.0 1
365.0 1
366.0 1
368.0 1
370.0 1
372.0 1
377.0 1
378.0 1
380.0 1
383.0 1
388.0 1
390.0 1
395.0 1
409.0 1
410.0 1
411.0 1
422.0 1
431.0 1
432.0 1
439.0 1
441.0 1
449.0 1
452.0 2
453.0 1
470.0 1
472.0 1
474.0 1
475.0 1
481.0 1
483.0 1
489.0 1
498.0 1
499.0 1
500.0 1
501.0 1
521.0 1
526.0 1
531.0 1
533.0 1
537.0 1
539.0 1
559.0 1
562.0 1
576.0 1
579.0 1
588.0 1
590.0 1
602.0 1
608.0 1
616.0 1
618.0 1
626.0 1
632.0 1
640.0 1
641.0 1
659.0 1
665.0 1
674.0 1
676.0 1
681.0 1
684.0 1
693.0 1
695.0 1
708.0 1
743.0 1
744.0 1
755.0 1
756.0 1
773.0 1
774.0 1
777.0 1
788.0 1
791.0 1
805.0 1
825.0 1
844.0 1
881.0 1
911.0 1
956.0 1
979.0 1
1000.0 1
1059.0 1
1077.0 1
1086.0 1
1143.0 1
1152.0 1
1172.0 1
1193.0 1
1198.0 1
1214.0 1
1336.0 1
1368.0 1
1401.0 1
1572.0 1
1595.0 1
1616.0 1
1718.0 1
1731.0 1
1732.0 1
1780.0 1
1798.0 1
1830.0 1
1873.0 1
1891.0 1
1899.0 1
1924.0 1
2091.0 1
2193.0 1
2219.0 1
2287.0 1
2391.0 1
2406.0 1
2631.0 1
2996.0 1
3112.0 1
3122.0 1
3152.0 1
3172.0 1
3342.0 1
3535.0 1
3644.0 1
3834.0 1
4196.0 1
4212.0 1
4226.0 1
4437.0 1
4536.0 1
4867.0 1
5465.0 1
5577.0 1
12260.0 1
277216.0 1

==> dat/dist-ri.txt <==
-2196.0 1
-2094.0 1
-2091.0 1
-1730.0 1
-1540.0 1
-1536.0 1
-980.0 1
-938.0 1
-854.0 1
-851.0 1
-730.0 1
-691.0 1
-666.0 1
-575.0 1
-563.0 1
-554.0 1
-542.0 2
-459.0 1
-443.0 1
-436.0 1
-382.0 1
-347.0 1
-341.0 1
-301.0 1
-296.0 1
-272.0 1
-247.0 1
-239.0 1
-229.0 1
-224.0 1
-220.0 1
-216.0 1
-186.0 1
-184.0 1
-178.0 2
-177.0 1
-163.0 1
-156.0 1
-130.0 1
-129.0 1
-127.0 2
-126.0 1
-124.0 1
-123.0 1
-122.0 1
-121.0 1
-119.0 1
-115.0 1
-107.0 1
-105.0 1
-102.0 1
-101.0 1
-98.0 1
-93.0 1
-90.0 1
-86.0 1
-83.0 1
-79.0 1
-76.0 1
-72.0 1
-71.0 2
-68.0 3
-67.0 1
-64.0 1
-61.0 1
-60.0 3
-59.0 3
-58.0 1
-57.0 1
-56.0 2
-54.0 1
-53.0 3
-52.0 1
-51.0 3
-49.0 2
-47.0 1
-46.0 2
-45.0 1
-44.0 2
-42.0 5
-41.0 1
-39.0 1
-38.0 3
-37.0 1
-36.0 3
-35.0 1
-34.0 7
-33.0 2
-32.0 6
-31.0 8
-30.0 3
-29.0 2
-28.0 3
-27.0 2
-26.0 4
-25.0 9
-24.0 2
-23.0 5
-22.0 2
-21.0 8
-20.0 5
-19.0 2
-18.0 10
-17.0 5
-16.0 8
-15.0 4
-14.0 9
-13.0 11
-12.0 16
-11.0 20
-10.0 20
-9.0 17
-8.0 20
-7.0 21
-6.0 17
-5.0 23
-4.0 16
-3.0 27
-2.0 20
-1.0 42
-0.0 26
0.0 6
1.0 30
2.0 30
3.0 28
4.0 23
5.0 21
6.0 21
7.0 20
8.0 18
9.0 15
10.0 18
11.0 9
12.0 9
13.0 11
14.0 8
15.0 5
16.0 9
17.0 6
18.0 8
19.0 2
20.0 4
21.0 5
22.0 7
23.0 3
24.0 2
25.0 2
26.0 4
27.0 10
28.0 2
29.0 4
30.0 3
31.0 3
32.0 2
33.0 2
34.0 2
35.0 1
36.0 4
37.0 2
38.0 4
39.0 3
40.0 1
41.0 2
42.0 2
43.0 1
44.0 1
45.0 2
46.0 1
47.0 3
48.0 1
49.0 1
50.0 2
53.0 1
55.0 2
56.0 6
57.0 2
58.0 3
59.0 2
60.0 2
61.0 1
62.0 1
63.0 1
65.0 2
67.0 2
68.0 1
69.0 1
76.0 1
77.0 1
80.0 1
82.0 1
84.0 1
85.0 3
92.0 1
95.0 1
96.0 1
100.0 2
101.0 1
102.0 1
104.0 1
105.0 1
106.0 1
108.0 1
110.0 2
112.0 3
113.0 1
118.0 1
119.0 1
121.0 1
124.0 1
125.0 1
127.0 1
131.0 1
132.0 1
135.0 2
147.0 1
152.0 1
154.0 1
166.0 1
170.0 1
180.0 1
186.0 1
187.0 1
222.0 1
224.0 1
231.0 1
237.0 1
245.0 1
259.0 2
293.0 1
306.0 1
310.0 1
322.0 1
384.0 1
400.0 1
402.0 1
419.0 1
420.0 1
432.0 1
545.0 1
547.0 1
559.0 1
580.0 1
736.0 1
739.0 1
853.0 1
861.0 1
874.0 1
923.0 1
1539.0 1
1726.0 1
1730.0 1
1843.0 1
2078.0 1
2093.0 1

==> dat/non-zero-pmi.txt <==
nonzero	Dim	KendallAve	KendallMin	KendallMax	PearsonAve	PearsonMin	PearsonMax
1	3000	0.705 	0.7002	0.709	0.7507	0.7467	0.7552
2	3000	0.7048 	0.6999	0.7078	0.7475	0.7451	0.7494
4	3000	0.7014 	0.695	0.704	0.7398	0.735	0.7448
8	3000	0.6917 	0.686	0.6964	0.7325	0.7244	0.7394
16	3000	0.6803 	0.6773	0.6839	0.7217	0.7156	0.7263
32	3000	0.6642 	0.6584	0.6722	0.7072	0.6993	0.7129


==> dat/non-zero-unweighted.txt <==
nonzero	Dim	KendallAve	KendallMin	KendallMax	PearsonAve	PearsonMin	PearsonMax
1	3000	0.4568 	0.4505	0.4627	0.3509	0.2033	0.3996
2	3000	0.5158 	0.5083	0.5225	0.3609	0.2846	0.4182
4	3000	0.552 	0.5464	0.5588	0.3592	0.311	0.4276
8	3000	0.5654 	0.5594	0.5703	0.3663	0.2594	0.4137
16	3000	0.5566 	0.5461	0.5648	0.36	0.299	0.3961
32	3000	0.5404 	0.5331	0.5463	0.3639	0.2793	0.3938


==> dat/pmi-performance.txt <==
cwsize	pmi	ppmi	popppmipearson	popppmikendall
1	0.6460	0.7244	0.634	0.629
2	0.7014	0.73	0.712	0.695
3 	0.7132	0.7491	0.731	0.704
4	0.7169	0.7492	0.7454	0.703
5	0.7182	0.7493	0.7427	0.701
7	0.7200	0.7494	0.7443	0.696
11	0.7211	0.7507	0.7367	0.683
15	0.72	0.751	0.7282	0.675
17	0.72	0.751	0.7314	0.6645

==> neural/neural-additive-toefl.txt <==
left right best worst ave
-1	1	0.625	0.625	0.8875
-2	2	0.65	0.65	0.8875
-3	3	0.65	0.65	0.8875
-4	4	0.6125	0.6125  0.8875
-5	5	0.5875	0.5875	0.8875
-6	6	0.5875	0.5875	0.8875
-7	7	0.5875	0.5875	0.8875
-8	8	0.575	0.575	0.8875
-9	9	0.55	0.55	0.8875


==> parameters/corpus-size.txt <==
dim size    avg1    avg2
4000	1.7	0.599365188	0.609941249
4000	1.8	0.614831811	0.626438381
4000	1.9	0.624648519	0.633385429
4000	2	0.629204299	0.638741488
4000	2.1	0.63168327	0.639896857
4000	2.2	0.634445659	0.641025771
4000	2.3	0.635691606	0.643821854
4000	2.4	0.636846644	0.642837838
4000	2.5	0.636608505	0.642017355
4000	2.6	0.636607766	0.641765148
4000	2.7	0.637627424	0.641488664
4000	2.8	0.637772203	0.640570188
4000	2.9	0.637712477	0.640991863
4000	3	0.638144434	0.6408037
4000	3.1	0.637835913	0.640240205
4000	3.2	0.637848944	0.640054315
4000	3.3	0.637954536	0.64045676
4000	3.4	0.638767809	0.641073162
4000	3.5	0.638686983	0.64061388
4000	3.6	0.638958043	0.640817415
4000	3.7	0.638030225	0.640519476
4000	3.8	0.638307431	0.640436747
4000	3.9	0.638662854	0.640110179
4000	4	0.638418038	0.639553969
4000	4.1	0.638618274	0.639422321
4000	4.2	0.63846533	0.639023255
4000	4.3	0.637683451	0.639281649
4000	4.4	0.637265731	0.639460783
4000	4.5	0.63718116	0.639118865
4000	4.6	0.63712894	0.63853669
4000	4.7	0.637191738	0.638317032
4000	4.8	0.637183967	0.63848455
4000	4.9	0.637321615	0.638018755
4000	5	0.637291078	0.63759178
4000	5.1	0.637278624	0.637105258
4000	5.2	0.63716279	0.637069763
4000	5.3	0.63670189	0.636714429
4000	5.4	0.637219999	0.636836465
4000	5.5	0.637705602	0.636881304
4000	5.6	0.638073748	0.63705798
4000	5.7	0.638165825	0.636821098
4000	5.8	0.638380229	0.636776337
4000	5.9	0.638220858	0.636378496


==> parameters/corpus-size2.txt <==
dim size    avg1    avg2
500	1.7	0.565884	0.498871544
500	1.8	0.577779686	0.51315116
500	1.9	0.58978254	0.524126955
500	2	0.596944953	0.534620026
500	2.1	0.601050716	0.540942192
500	2.2	0.604709413	0.544070403
500	2.3	0.607686896	0.54632949
500	2.4	0.608205405	0.548412993
500	2.5	0.609894282	0.549535255
500	2.6	0.610726362	0.550571238
500	2.7	0.612818214	0.551433629
500	2.8	0.614067544	0.55301747
500	2.9	0.61526833	0.55406272
500	3	0.615901906	0.554928928
500	3.1	0.615886416	0.554749271
500	3.2	0.61588749	0.553942196
500	3.3	0.61653972	0.554845072
500	3.4	0.617057652	0.555972223
500	3.5	0.617726686	0.55712604
500	3.6	0.617689525	0.558044356
500	3.7	0.618157886	0.557755409
500	3.8	0.618156236	0.558931108
500	3.9	0.618432895	0.558479734
500	4	0.618433036	0.558089426
500	4.1	0.618701866	0.558632412
500	4.2	0.618828001	0.558964418
500	4.3	0.618550467	0.558832133
500	4.4	0.61802392	0.558294207
500	4.5	0.617352541	0.557818438
500	4.6	0.61696385	0.557702725
500	4.7	0.617026368	0.557496188
500	4.8	0.617661684	0.557604079
500	4.9	0.618247181	0.55742962
500	5	0.618321656	0.557445167
500	5.1	0.618398871	0.557077973
500	5.2	0.617477423	0.556662553
500	5.3	0.617283987	0.556128841
500	5.4	0.618408218	0.556798762
500	5.5	0.61757361	0.556570934
500	5.6	0.618046282	0.556890205
500	5.7	0.61811699	0.55651748
500	5.8	0.618193374	0.556431595
500	5.9	0.618297904	0.555820664


==> parameters/dim-avg-performanc.txt <==
dim perform1    avgperform2
1000	0.5842957932814511	0.60486427435436196
2000	0.5968990670490378	0.60922754250735396
3000	0.6023279067840065	0.613478894114624
4000	0.5975249207537987	0.6186983787302551
5000	0.5938406450157534	0.6199653107935353
6000	0.5983345060199362	0.6247140279955459
7000	0.5910728373346912	0.6209849837205993
8000	0.5904809361436141	0.6192504663482989
9000	0.586786307429838	0.6243514202212687
10000	0.5835944855894973	0.6252492295815091
11000	0.5866594609661651	0.6269108523314295
12000	0.580873096859645	0.6373576378530263
13000	0.5794483977542217	0.6302152599815909
14000	0.5759485062404816	0.6276688266127285
15000	0.5777160906127022	0.610455304581054
16000	0.576422893622681	0.6113990758062919
17000	0.5728213082066427	0.6144544234593136
18000	0.5709697378472988	0.626302266486342

==> parameters/men-dim-3000-s-changes.txt <==
nonzero	dim	KendallAve	KendallMin	KendallMax	PearsonAve	PearsonMin	PearsonMax
1	3000	0.707	0.701	0.7097	0.7519	0.7497	0.7562
2	3000	0.7058	0.7009	0.7082	0.7482	0.7459	0.7511
3	3000	0.7023	0.6985	0.7057	0.7441	0.741	0.7482
4	3000	0.7012	0.6983	0.7041	0.7438	0.7415	0.7479
5	3000	0.6964	0.6908	0.7011	0.7374	0.7327	0.7404
6	3000	0.6926	0.6867	0.6957	0.7347	0.7303	0.7372
7	3000	0.6945	0.6871	0.6978	0.7333	0.7296	0.7364
8	3000	0.6919	0.6848	0.6962	0.7328	0.7283	0.7382
9	3000	0.687	0.6775	0.6956	0.7262	0.7229	0.7343
10	3000	0.6897	0.6877	0.6917	0.7334	0.7309	0.7355
11	3000	0.6854	0.6838	0.6883	0.7259	0.7214	0.7331
12	3000	0.6885	0.6838	0.6902	0.7276	0.7234	0.7315
13	3000	0.6854	0.6825	0.6898	0.7256	0.7232	0.7293
14	3000	0.6864	0.6828	0.6917	0.7258	0.7215	0.7289
15	3000	0.6799	0.673	0.6848	0.7227	0.7145	0.7267
16	3000	0.6812	0.6781	0.6841	0.7222	0.7186	0.7263
17	3000	0.6806	0.6776	0.683	0.7214	0.7172	0.7259
18	3000	0.6795	0.6774	0.6842	0.7212	0.7169	0.7249
19	3000	0.6769	0.6719	0.6796	0.7172	0.7123	0.7239
20	3000	0.6779	0.6747	0.6813	0.7186	0.7148	0.721
21	3000	0.676	0.673	0.6781	0.7164	0.7108	0.7265
22	3000	0.6727	0.6681	0.6768	0.7129	0.7095	0.7157
23	3000	0.6725	0.6706	0.6737	0.7132	0.7087	0.7184
24	3000	0.6717	0.6702	0.6737	0.7142	0.7095	0.7171
25	3000	0.6743	0.6711	0.6783	0.7128	0.7107	0.7155
26	3000	0.6704	0.6677	0.672	0.7146	0.7115	0.7211
27	3000	0.6702	0.6668	0.6736	0.7109	0.7051	0.7155
28	3000	0.6646	0.649	0.6716	0.707	0.6995	0.713
29	3000	0.6676	0.6624	0.672	0.7129	0.7086	0.7155
30	3000	0.6663	0.6636	0.6697	0.7085	0.6982	0.7132


==> parameters/men-pop-ppmi-var-dim-s001.txt <==
nonzero	dim	KendallAve	KendallMin	KendallMax	PearsonAve	PearsonMin	PearsonMax
1	1000	0.6831 	0.6788	0.6865	0.7006	0.692	0.7412
2	2000	0.6924 	0.6903	0.6948	0.715	0.7113	0.7494
3	3000	0.6982 	0.6902	0.707	0.7204	0.714	0.7571
4	4000	0.6991 	0.6962	0.7057	0.7233	0.7168	0.7619
5	5000	0.7008 	0.6957	0.706	0.7249	0.72	0.7696
6	6000	0.7012 	0.6971	0.705	0.7262	0.7218	0.7663

==> parameters/toefl-dim-3000-s-changes.txt <==
nz dim ctx ctx2 PearsonMax	PearsonMin	PearsonAve
1	3000	-2	2	0.8625	0.775	0.8125
2	3000	-2	2	0.8875	0.8125	0.845
3	3000	-2	2	0.8875	0.8	0.8387499999999999
4	3000	-2	2	0.8625	0.8125	0.8350000000000002
5	3000	-2	2	0.85	0.8	0.8225000000000001
6	3000	-2	2	0.8625	0.775	0.8137500000000001
7	3000	-2	2	0.8375	0.8	0.8225
8	3000	-2	2	0.875	0.7625	0.82
9	3000	-2	2	0.825	0.7875	0.8087499999999999
10	3000	-2	2	0.825	0.775	0.8012499999999999
11	3000	-2	2	0.825	0.775	0.8025
12	3000	-2	2	0.825	0.775	0.8075000000000001
13	3000	-2	2	0.8125	0.7625	0.7924999999999999
14	3000	-2	2	0.825	0.7875	0.7987499999999998
15	3000	-2	2	0.8125	0.7625	0.7924999999999999
16	3000	-2	2	0.8375	0.775	0.7937499999999998
17	3000	-2	2	0.8125	0.7625	0.7912499999999999
18	3000	-2	2	0.8125	0.7625	0.7887500000000001
19	3000	-2	2	0.8125	0.7625	0.7825
20	3000	-2	2	0.8125	0.7625	0.7862499999999999
21	3000	-2	2	0.8125	0.775	0.7912499999999999
22	3000	-2	2	0.8125	0.7625	0.7837500000000001
23	3000	-2	2	0.8	0.75	0.77625
24	3000	-2	2	0.7875	0.7375	0.7749999999999999
25	3000	-2	2	0.7875	0.7625	0.78
26	3000	-2	2	0.8	0.7625	0.7800000000000001
27	3000	-2	2	0.8125	0.7625	0.7849999999999999
28	3000	-2	2	0.8	0.7375	0.77125
29	3000	-2	2	0.8	0.7625	0.7775000000000001


==> parameters/toefl-pop-ppmi-var-dim-s001.txt <==
nz dim ctx ctx2 PearsonMax	PearsonMin	PearsonAve
1	1000	-2	2	0.8375	0.7575	0.805
2	2000	-2	2	0.875	0.7875	0.825
3	3000	-2	2	0.8875	0.7875	0.8412499999999999
4	4000	-2	2	0.8875	0.8125	0.84375
5	5000	-2	2	0.8625	0.8125	0.8425
6	6000	-2	2	0.875	0.8125	0.8525
7	7000	-2	2	0.85	0.7875	0.8337499999999999


==> toefl/countbased.txt <==
left right score
-1	1	0.6
-2	2	0.6375
-3	3	0.6375
-4	4	0.6125
-5	5	0.6
-6	6	0.6
-7	7	0.625
-8	8	0.6
-9	9	0.6
-10	10	0.5875
-11	11	0.5875
-12	12	0.575
-13	13	0.575
-14	14	0.575
-15	15	0.5625
-16	16	0.55
-17	17	0.55
-18	18	0.5375
-19	19	0.525


==> toefl/result-pop-kendall.txt <==
left right best worst ave
-1	1	0.8	0.7625	0.78875
-2	2	0.7625	0.7125	0.7312500000000001
-3	3	0.7375	0.675	0.7037499999999999
-4	4	0.7	0.6375	0.67
-5	5	0.6875	0.5875	0.6425
-6	6	0.6875	0.6	0.63625
-7	7	0.6375	0.575	0.6074999999999999
-8	8	0.6375	0.5625	0.5974999999999999
-9	9	0.6125	0.55	0.58125
-10	10	0.625	0.5375	0.57875
-11	11	0.6	0.5125	0.5662499999999999
-12	12	0.625	0.5375	0.57125
-13	13	0.6125	0.5375	0.56375
-14	14	0.575	0.5125	0.5475
-15	15	0.5625	0.525	0.545
-16	16	0.5875	0.5125	0.545
-17	17	0.5625	0.5125	0.5375000000000001
-18	18	0.575	0.5	0.5425
-19	19	0.55	0.5125	0.53


==> toefl/result-pop-ppmi-kendall.txt <==
left right best worst ave
-1	1	0.8125	0.7875	0.8
-2	2	0.8375	0.7875	0.815625
-3	3	0.8125	0.8	0.8062499999999999
-4	4	0.7875	0.7625	0.7718750000000001
-5	5	0.8	0.7625	0.7875
-6	6	0.7625	0.7125	0.7374999999999999
-7	7	0.725	0.7	0.7125
-8	8	0.725	0.7	0.7125
-9	9	0.7375	0.6875	0.7124999999999999
-10	10	0.725	0.6875	0.7
-11	11	0.6875	0.6625	0.675
-12	12	0.6875	0.6375	0.6593749999999999
-13	13	0.7	0.65	0.6781250000000001
-14	14	0.7	0.65	0.6625
-15	15	0.6875	0.65	0.659375
-16	16	0.675	0.65	0.6625000000000001
-17	17	0.6625	0.625	0.64375
-18	18	0.675	0.6375	0.653125
-19	19	0.6375	0.6125	0.628125


==> toefl/result-pop-ppmi-pearson.txt <==
left right best worst ave
-1	1	0.8	0.75	0.775
-2	2	0.85	0.7625	0.8062499999999999
-3	3	0.825	0.7875	0.8125
-4	4	0.8	0.775	0.7875
-5	5	0.7875	0.75	0.775
-6	6	0.7875	0.7375	0.7625
-7	7	0.775	0.7375	0.75
-8	8	0.75	0.7125	0.73125
-9	9	0.75	0.7	0.7281250000000001
-10	10	0.7375	0.7125	0.7218749999999999
-11	11	0.7375	0.6625	0.684375
-12	12	0.7375	0.6625	0.7124999999999999
-13	13	0.7125	0.65	0.68125
-14	14	0.725	0.65	0.68125
-15	15	0.7	0.6875	0.6937500000000001
-16	16	0.725	0.675	0.703125
-17	17	0.725	0.65	0.6875000000000001
-18	18	0.6875	0.6625	0.671875
-19	19	0.675	0.6125	0.640625


==> toefl/result-ri-cosine.txt <==
left right best worst ave
-1	1	0.6125	0.6	0.6041666666666666
-2	2	0.6375	0.6375	0.6375
-3	3	0.6375	0.6125	0.6291666666666667
-4	4	0.6125	0.6	0.6041666666666666
-5	5	0.6125	0.5875	0.6000000000000001
-6	6	0.6125	0.6	0.6041666666666666
-7	7	0.625	0.6125	0.6166666666666667
-8	8	0.6125	0.6	0.6083333333333333
-9	9	0.5875	0.575	0.5833333333333334


==> toefl/toefl-ppmi.txt <==
left right score
-1	1	0.7875
-2	2	0.775
-3	3	0.7375
-4	4	0.7
-5	5	0.6625
-6	6	0.6375
-7	7	0.6375
-8	8	0.625
-9	9	0.6125
-10	10	0.6125
-11	11	0.6
-12	12	0.6
-13	13	0.6
-14	14	0.5875
-15	15	0.575
-16	16	0.5625
-17	17	0.5875
-18	18	0.5625
-19	19	0.575

